Entanglement and the density matrix renormalisation group in the generalised Landau paradigm

The fields of entanglement theory and tensor networks have recently emerged as central tools for characterising quantum phases of matter. In this article, we determine the entanglement structure of ground states of gapped symmetric quantum lattice models, and use this to obtain the most efficient tensor network representation of those ground states. We do this by showing that degeneracies in the entanglement spectrum arise through a duality transformation of the original model to the unique dual model where the entire dual (generalised) symmetry is spontaneously broken and subsequently no degeneracies are present. Physically, this duality transformation amounts to a (twisted) gauging of the unbroken symmetry in the original ground state. This result has strong implications for the complexity of simulating many-body systems using variational tensor network methods. For every phase in the phase diagram, the dual representation of the ground state that completely breaks the symmetry minimises both the entanglement entropy and the required number of variational parameters. We demonstrate the applicability of this idea by developing a generalised density matrix renormalisation group algorithm that works on (dual) constrained Hilbert spaces, and quantify the computational gains obtained over traditional tensor network methods in a perturbed Heisenberg model. Our work testifies to the usefulness of generalised non-invertible symmetries and their formal category theoretic description for the practical simulation of strongly correlated systems.

==> data/A4_1.dat <==
   1 -0.017849 1
   2 -0.833350 1
   3 -0.833350 1
   4 -0.833350 1
   5 -1.118203 1
   6 -1.175061 1
   7 -1.457819 1
   8 -1.457819 1
   9 -1.457819 1
  10 -2.053821 1
  11 -2.053821 1
  12 -2.053821 1
  13 -2.166753 1
  14 -2.227109 1
  15 -2.276278 1
  16 -2.672333 1
  17 -2.672333 1
  18 -2.672333 1
  19 -2.842528 1
  20 -2.842528 1
  21 -2.842528 1
  22 -2.999408 1
  23 -3.040309 1
  24 -3.040309 1
  25 -3.040309 1
  26 -3.131517 1
  27 -3.219190 1
  28 -3.256589 1
  29 -3.256589 1
  30 -3.256589 1
  31 -3.374695 1
  32 -3.473335 1
  33 -3.686675 1
  34 -3.686675 1
  35 -3.686675 1
  36 -3.729177 1
  37 -3.744050 1
  38 -3.744050 1
  39 -3.744050 1
  40 -3.774148 1
  41 -3.808818 1
  42 -3.808818 1
  43 -3.808818 1
  44 -3.813488 1
  45 -3.868876 1
  46 -3.868876 1
  47 -3.868876 1
  48 -3.950462 1
  49 -3.950462 1
  50 -3.950462 1
  51 -3.965006 1
  52 -3.966692 1
  53 -3.966692 1
  54 -3.966692 1
  55 -4.036555 1
  56 -4.095621 1
  57 -4.095621 1
  58 -4.095622 1
  59 -4.109161 1
  60 -4.198305 1
  61 -4.238475 1
  62 -4.238475 1
  63 -4.238475 1
  64 -4.258963 1
  65 -4.295037 1
  66 -4.295037 1
  67 -4.295037 1
  68 -4.311372 1
  69 -4.341490 1
  70 -4.341490 1
  71 -4.341490 1
  72 -4.389646 1
  73 -4.389646 1
  74 -4.389646 1
  75 -4.421315 1
  76 -4.477100 1
  77 -4.529672 1
  78 -4.599549 1
  79 -4.599549 1
  80 -4.599549 1
  81 -4.663954 1
  82 -4.675242 1
  83 -4.675242 1
  84 -4.675242 1
  85 -4.732404 1
  86 -4.780327 1
  87 -4.780327 1
  88 -4.780327 1
  89 -4.812847 1
  90 -4.812848 1
  91 -4.812849 1
  92 -4.831986 1
  93 -4.897585 1
  94 -4.897585 1
  95 -4.897585 1
  96 -4.908124 1
  97 -4.945019 1
  98 -4.945525 1
  99 -4.945525 1
 100 -4.945526 1
 101 -4.948756 1
 102 -5.015532 1
 103 -5.016773 1
 104 -5.016773 1
 105 -5.016774 1
 106 -5.065814 1
 107 -5.065814 1
 108 -5.065815 1
 109 -5.077958 1
 110 -5.152324 1
 111 -5.161038 1
 112 -5.161039 1
 113 -5.161039 1
 114 -5.174123 1
 115 -5.174124 1
 116 -5.174125 1
 117 -5.192205 1
 118 -5.215970 1
 119 -5.215970 1
 120 -5.215970 1
 121 -5.226759 1
 122 -5.251541 1
 123 -5.251542 1
 124 -5.251544 1
 125 -5.344947 1
 126 -5.359537 1
 127 -5.359537 1
 128 -5.359538 1
 129 -5.370955 1
 130 -5.387782 1
 131 -5.387782 1
 132 -5.387783 1
 133 -5.420760 1
 134 -5.420760 1
 135 -5.420760 1
 136 -5.467314 1
 137 -5.480808 1
 138 -5.480809 1
 139 -5.480809 1
 140 -5.491630 1
 141 -5.516117 1
 142 -5.516117 1
 143 -5.516117 1
 144 -5.546694 1
 145 -5.546694 1
 146 -5.546694 1
 147 -5.579535 1
 148 -5.579536 1
 149 -5.579539 1
 150 -5.582936 1
 151 -5.596196 1
 152 -5.637337 1
 153 -5.648503 1
 154 -5.648503 1
 155 -5.648503 1
 156 -5.689585 1
 157 -5.690645 1
 158 -5.690646 1
 159 -5.690648 1
 160 -5.701129 1
 161 -5.719840 1
 162 -5.719841 1
 163 -5.719842 1
 164 -5.744960 1
 165 -5.764082 1
 166 -5.764083 1
 167 -5.764083 1
 168 -5.820238 1
 169 -5.828881 1
 170 -5.841656 1
 171 -5.841657 1
 172 -5.841657 1
 173 -5.844097 1
 174 -5.869739 1
 175 -5.869739 1
 176 -5.869740 1
 177 -5.871309 1
 178 -5.953519 1
 179 -5.953520 1
 180 -5.953521 1


==> data/A4_2.dat <==
   1 -0.017849 1
   2 -0.833350 1
   9 -1.457819 1
  10 -2.053821 1
  13 -2.166753 1
  18 -2.672333 1
  20 -2.842528 1
  22 -2.999408 1
  23 -3.040309 1
  29 -3.256589 1
  34 -3.686675 1
  36 -3.729176 1
  37 -3.744049 1
  43 -3.808817 1
  45 -3.868875 1
  50 -3.950461 1
  51 -3.965006 1
  52 -3.966691 1
  58 -4.095618 1
  60 -4.198305 1
  61 -4.238475 1
  67 -4.295037 1
  69 -4.341491 1
  72 -4.389646 1
  76 -4.477100 1
  80 -4.599546 1
  81 -4.663953 1
  82 -4.675242 1
  87 -4.780327 1
  89 -4.812840 1
  94 -4.897583 1
  98 -4.945514 1
 101 -4.948752 1
 102 -5.015478 1
 105 -5.016768 1
 106 -5.065812 1
 111 -5.161037 1
 114 -5.174107 1
 120 -5.215965 1
 121 -5.226760 1
 124 -5.251521 1
 128 -5.359528 1
 129 -5.370954 1
 130 -5.387779 1
 133 -5.420760 1
 137 -5.480806 1
 142 -5.516114 1
 145 -5.546693 1
 149 -5.579498 1
 151 -5.596194 1
 154 -5.648501 1
 159 -5.690631 1
 160 -5.701128 1
 162 -5.719834 1
 164 -5.744957 1
 166 -5.764076 1
 172 -5.841652 1
 173 -5.844089 1
 176 -5.869729 1
 179 -5.953510 1
   3 -0.833350 2
   5 -1.118203 2
   8 -1.457819 2
  11 -2.053821 2
  15 -2.276278 2
  17 -2.672333 2
  19 -2.842528 2
  25 -3.040309 2
  26 -3.131517 2
  30 -3.256589 2
  31 -3.374695 2
  33 -3.686675 2
  39 -3.744049 2
  41 -3.808817 2
  44 -3.813488 2
  46 -3.868875 2
  48 -3.950461 2
  54 -3.966691 2
  57 -4.095618 2
  59 -4.109158 2
  63 -4.238475 2
  64 -4.258963 2
  66 -4.295037 2
  70 -4.341491 2
  74 -4.389646 2
  75 -4.421315 2
  78 -4.599546 2
  83 -4.675242 2
  85 -4.732407 2
  86 -4.780326 2
  90 -4.812840 2
  95 -4.897583 2
  96 -4.908110 2
  99 -4.945515 2
 104 -5.016768 2
 107 -5.065812 2
 113 -5.161037 2
 115 -5.174107 2
 117 -5.192183 2
 118 -5.215965 2
 123 -5.251520 2
 125 -5.344940 2
 126 -5.359528 2
 132 -5.387779 2
 135 -5.420760 2
 139 -5.480806 2
 140 -5.491600 2
 141 -5.516114 2
 146 -5.546693 2
 148 -5.579498 2
 150 -5.582936 2
 153 -5.648501 2
 158 -5.690630 2
 161 -5.719834 2
 167 -5.764076 2
 168 -5.820235 2
 170 -5.841652 2
 174 -5.869729 2
 177 -5.871300 2
 180 -5.953511 2
   4 -0.833350 3
   6 -1.175061 3
   7 -1.457819 3
  12 -2.053821 3
  14 -2.227109 3
  16 -2.672333 3
  21 -2.842528 3
  24 -3.040309 3
  27 -3.219189 3
  28 -3.256589 3
  32 -3.473335 3
  35 -3.686675 3
  38 -3.744049 3
  40 -3.774148 3
  42 -3.808817 3
  47 -3.868875 3
  49 -3.950461 3
  53 -3.966691 3
  55 -4.036552 3
  56 -4.095618 3
  62 -4.238475 3
  65 -4.295037 3
  68 -4.311372 3
  71 -4.341491 3
  73 -4.389646 3
  77 -4.529672 3
  79 -4.599546 3
  84 -4.675242 3
  88 -4.780327 3
  91 -4.812840 3
  92 -4.831988 3
  93 -4.897583 3
  97 -4.945011 3
 100 -4.945515 3
 103 -5.016768 3
 108 -5.065812 3
 109 -5.077947 3
 110 -5.152299 3
 112 -5.161037 3
 116 -5.174107 3
 119 -5.215965 3
 122 -5.251520 3
 127 -5.359528 3
 131 -5.387779 3
 134 -5.420760 3
 136 -5.467317 3
 138 -5.480806 3
 143 -5.516114 3
 144 -5.546692 3
 147 -5.579497 3
 152 -5.637324 3
 155 -5.648501 3
 156 -5.689578 3
 157 -5.690630 3
 163 -5.719834 3
 165 -5.764076 3
 169 -5.828877 3
 171 -5.841652 3
 175 -5.869729 3
 178 -5.953510 3


==> data/A4_3.dat <==
   1 -0.017849 1
   5 -1.118203 1
   6 -1.175061 1
  13 -2.166753 1
  14 -2.227109 1
  15 -2.276278 1
  22 -2.999408 1
  26 -3.131517 1
  27 -3.219189 1
  31 -3.374695 1
  32 -3.473335 1
  36 -3.729176 1
  40 -3.774148 1
  44 -3.813488 1
  51 -3.965006 1
  55 -4.036552 1
  59 -4.109158 1
  60 -4.198305 1
  64 -4.258963 1
  68 -4.311372 1
  75 -4.421315 1
  76 -4.477100 1
  77 -4.529672 1
  81 -4.663953 1
  85 -4.732407 1
  92 -4.831988 1
  96 -4.908109 1
  97 -4.945011 1
 101 -4.948752 1
 102 -5.015474 1
 109 -5.077946 1
 110 -5.152298 1
 117 -5.192181 1
 121 -5.226760 1
 125 -5.344939 1
 129 -5.370954 1
 136 -5.467317 1
 140 -5.491599 1
 150 -5.582936 1
 151 -5.596194 1
 152 -5.637323 1
 156 -5.689578 1
 160 -5.701128 1
 164 -5.744957 1
 168 -5.820235 1
 169 -5.828877 1
 173 -5.844088 1
 177 -5.871300 1
   2 -0.833350 2
   8 -1.457819 2
  11 -2.053821 2
  17 -2.672333 2
  20 -2.842528 2
  24 -3.040309 2
  29 -3.256589 2
  34 -3.686675 2
  38 -3.744049 2
  42 -3.808817 2
  46 -3.868875 2
  49 -3.950461 2
  53 -3.966690 2
  57 -4.095618 2
  62 -4.238475 2
  66 -4.295037 2
  70 -4.341491 2
  73 -4.389646 2
  79 -4.599546 2
  83 -4.675241 2
  87 -4.780326 2
  90 -4.812839 2
  94 -4.897583 2
  99 -4.945514 2
 104 -5.016768 2
 107 -5.065811 2
 112 -5.161037 2
 115 -5.174106 2
 119 -5.215965 2
 123 -5.251519 2
 127 -5.359527 2
 131 -5.387779 2
 134 -5.420760 2
 138 -5.480806 2
 142 -5.516114 2
 145 -5.546692 2
 148 -5.579495 2
 154 -5.648501 2
 158 -5.690629 2
 162 -5.719834 2
 166 -5.764075 2
 171 -5.841652 2
 175 -5.869728 2
 179 -5.953509 2
   4 -0.833350 3
   9 -1.457819 3
  12 -2.053821 3
  18 -2.672333 3
  21 -2.842528 3
  25 -3.040309 3
  30 -3.256589 3
  35 -3.686675 3
  39 -3.744049 3
  43 -3.808817 3
  47 -3.868875 3
  50 -3.950461 3
  54 -3.966691 3
  58 -4.095618 3
  63 -4.238475 3
  65 -4.295037 3
  69 -4.341491 3
  74 -4.389646 3
  80 -4.599546 3
  84 -4.675241 3
  88 -4.780326 3
  91 -4.812840 3
  95 -4.897583 3
 100 -4.945514 3
 105 -5.016768 3
 108 -5.065812 3
 113 -5.161037 3
 116 -5.174106 3
 120 -5.215965 3
 124 -5.251520 3
 128 -5.359528 3
 132 -5.387779 3
 135 -5.420760 3
 137 -5.480806 3
 141 -5.516114 3
 146 -5.546693 3
 149 -5.579496 3
 155 -5.648501 3
 159 -5.690630 3
 163 -5.719834 3
 167 -5.764075 3
 172 -5.841652 3
 176 -5.869728 3
 180 -5.953510 3
   3 -0.833350 4
   7 -1.457819 4
  10 -2.053821 4
  16 -2.672333 4
  19 -2.842528 4
  23 -3.040309 4
  28 -3.256589 4
  33 -3.686675 4
  37 -3.744049 4
  41 -3.808817 4
  45 -3.868875 4
  48 -3.950461 4
  52 -3.966690 4
  56 -4.095618 4
  61 -4.238475 4
  67 -4.295037 4
  71 -4.341491 4
  72 -4.389646 4
  78 -4.599546 4
  82 -4.675241 4
  86 -4.780326 4
  89 -4.812839 4
  93 -4.897583 4
  98 -4.945513 4
 103 -5.016768 4
 106 -5.065811 4
 111 -5.161037 4
 114 -5.174105 4
 118 -5.215965 4
 122 -5.251518 4
 126 -5.359527 4
 130 -5.387779 4
 133 -5.420760 4
 139 -5.480806 4
 143 -5.516114 4
 144 -5.546692 4
 147 -5.579494 4
 153 -5.648501 4
 157 -5.690629 4
 161 -5.719834 4
 165 -5.764075 4
 170 -5.841652 4
 174 -5.869728 4
 178 -5.953509 4


==> data/A4_4.dat <==
   1 -0.017849 1
   2 -0.833350 1
   3 -0.833350 1
   4 -0.833350 1
   5 -1.118203 1
   6 -1.175061 1
   7 -1.457819 1
   8 -1.457819 1
   9 -1.457819 1
  10 -2.053821 1
  11 -2.053821 1
  12 -2.053821 1
  13 -2.166753 1
  14 -2.227109 1
  15 -2.276278 1
  16 -2.672333 1
  17 -2.672333 1
  18 -2.672333 1
  19 -2.842528 1
  20 -2.842528 1
  21 -2.842528 1
  22 -2.999408 1
  23 -3.040309 1
  24 -3.040309 1
  25 -3.040309 1
  26 -3.131517 1
  27 -3.219190 1
  28 -3.256589 1
  29 -3.256589 1
  30 -3.256589 1
  31 -3.374695 1
  32 -3.473335 1
  33 -3.686675 1
  34 -3.686675 1
  35 -3.686675 1
  36 -3.729177 1
  37 -3.744050 1
  38 -3.744050 1
  39 -3.744050 1
  40 -3.774148 1
  41 -3.808818 1
  42 -3.808818 1
  43 -3.808818 1
  44 -3.813488 1
  45 -3.868875 1
  46 -3.868876 1
  47 -3.868876 1
  48 -3.950462 1
  49 -3.950462 1
  50 -3.950462 1
  51 -3.965006 1
  52 -3.966691 1
  53 -3.966692 1
  54 -3.966693 1
  55 -4.036555 1
  56 -4.095620 1
  57 -4.095621 1
  58 -4.095623 1
  59 -4.109161 1
  60 -4.198305 1
  61 -4.238475 1
  62 -4.238475 1
  63 -4.238475 1
  64 -4.258964 1
  65 -4.295037 1
  66 -4.295037 1
  67 -4.295037 1
  68 -4.311372 1
  69 -4.341490 1
  70 -4.341491 1
  71 -4.341491 1
  72 -4.389646 1
  73 -4.389646 1
  74 -4.389646 1
  75 -4.421315 1
  76 -4.477100 1
  77 -4.529672 1
  78 -4.599547 1
  79 -4.599548 1
  80 -4.599550 1
  81 -4.663954 1
  82 -4.675242 1
  83 -4.675242 1
  84 -4.675242 1
  85 -4.732405 1
  86 -4.780327 1
  87 -4.780327 1
  88 -4.780328 1
  89 -4.812844 1
  90 -4.812845 1
  91 -4.812854 1
  92 -4.831986 1
  93 -4.897584 1
  94 -4.897584 1
  95 -4.897586 1
  96 -4.908124 1
  97 -4.945018 1
  98 -4.945519 1
  99 -4.945522 1
 100 -4.945532 1
 101 -4.948755 1
 102 -5.015528 1
 103 -5.016770 1
 104 -5.016771 1
 105 -5.016778 1
 106 -5.065813 1
 107 -5.065813 1
 108 -5.065816 1
 109 -5.077957 1
 110 -5.152322 1
 111 -5.161038 1
 112 -5.161038 1
 113 -5.161040 1
 114 -5.174116 1
 115 -5.174121 1
 116 -5.174130 1
 117 -5.192204 1
 118 -5.215968 1
 119 -5.215970 1
 120 -5.215971 1
 121 -5.226759 1
 122 -5.251533 1
 123 -5.251537 1
 124 -5.251550 1
 125 -5.344947 1
 126 -5.359533 1
 127 -5.359536 1
 128 -5.359540 1
 129 -5.370956 1
 130 -5.387779 1
 131 -5.387781 1
 132 -5.387786 1
 133 -5.420758 1
 134 -5.420760 1
 135 -5.420761 1
 136 -5.467315 1
 137 -5.480801 1
 138 -5.480810 1
 139 -5.480813 1
 140 -5.491627 1
 141 -5.516116 1
 142 -5.516116 1
 143 -5.516117 1
 144 -5.546692 1
 145 -5.546693 1
 146 -5.546697 1
 147 -5.579521 1
 148 -5.579529 1
 149 -5.579550 1
 150 -5.582936 1
 151 -5.596196 1
 152 -5.637336 1
 153 -5.648502 1
 154 -5.648503 1
 155 -5.648504 1
 156 -5.689586 1
 157 -5.690637 1
 158 -5.690644 1
 159 -5.690655 1
 160 -5.701130 1
 161 -5.719837 1
 162 -5.719839 1
 163 -5.719845 1
 164 -5.744960 1
 165 -5.764080 1
 166 -5.764082 1
 167 -5.764085 1
 168 -5.820241 1
 169 -5.828879 1
 170 -5.841653 1
 171 -5.841656 1
 172 -5.841660 1
 173 -5.844096 1
 174 -5.869735 1
 175 -5.869738 1
 176 -5.869742 1
 177 -5.871308 1
 178 -5.953513 1
 179 -5.953515 1
 180 -5.953529 1


==> data/A4_5.dat <==
   1 -0.017849 1
   7 -2.166751 1
  13 -2.999389 1
  25 -3.728778 1
  29 -3.964735 1
  36 -4.198140 1
  42 -4.476376 1
  47 -4.663146 1
  57 -4.945501 1
  59 -4.999257 1
  67 -5.224407 1
  73 -5.366331 1
  81 -5.592000 1
  86 -5.694766 1
  88 -5.738204 1
  94 -5.829380 1
   3 -1.118203 2
   9 -2.276274 2
  15 -3.131500 2
  17 -3.374588 2
  27 -3.813273 2
  34 -4.108052 2
  37 -4.258052 2
  40 -4.420668 2
  49 -4.728981 2
  53 -4.899813 2
  66 -5.180646 2
  72 -5.341050 2
  78 -5.474071 2
  80 -5.576209 2
  91 -5.798231 2
  96 -5.860838 2
   4 -1.175061 3
   8 -2.227105 3
  16 -3.219109 3
  19 -3.473314 3
  26 -3.774003 3
  31 -4.035170 3
  38 -4.310924 3
  43 -4.528895 3
  52 -4.827270 3
  56 -4.934123 3
  61 -5.070655 3
  63 -5.138971 3
  76 -5.462341 3
  84 -5.629768 3
  85 -5.680420 3
  92 -5.817369 3
   2 -0.594789 4
   5 -1.219258 4
   6 -1.815259 4
  10 -2.433758 4
  11 -2.603952 4
  12 -2.801729 4
  14 -3.018016 4
  18 -3.448062 4
  20 -3.505238 4
  21 -3.570064 4
  22 -3.630174 4
  23 -3.711482 4
  24 -3.727571 4
  28 -3.855931 4
  30 -3.999597 4
  32 -4.056279 4
  33 -4.102623 4
  35 -4.150622 4
  39 -4.360027 4
  41 -4.436055 4
  44 -4.540410 4
  45 -4.569381 4
  46 -4.657343 4
  48 -4.700292 4
  50 -4.772374 4
  51 -4.823055 4
  54 -4.919307 4
  55 -4.927721 4
  58 -4.972350 4
  60 -5.004368 4
  62 -5.115878 4
  64 -5.142717 4
  65 -5.179148 4
  68 -5.237000 4
  69 -5.272858 4
  70 -5.302998 4
  71 -5.325278 4
  74 -5.402517 4
  75 -5.441079 4
  77 -5.472556 4
  79 -5.518971 4
  82 -5.593185 4
  83 -5.621939 4
  87 -5.703015 4
  89 -5.751095 4
  90 -5.770595 4
  93 -5.828868 4
  95 -5.839710 4
  97 -5.888900 4
  98 -5.912717 4
  99 -5.972785 4
 100 -5.995694 4


==> data/A4_6.dat <==
   1 -0.017849 1
   4 -0.833350 1
   7 -1.457819 1
  12 -2.053821 1
  13 -2.166753 1
  17 -2.672333 1
  20 -2.842528 1
  22 -2.999408 1
  25 -3.040309 1
  28 -3.256589 1
  34 -3.686675 1
  36 -3.729176 1
  39 -3.744049 1
  41 -3.808817 1
  46 -3.868875 1
  48 -3.950461 1
  51 -3.965006 1
  54 -3.966691 1
  56 -4.095618 1
  60 -4.198305 1
  62 -4.238475 1
  66 -4.295037 1
  70 -4.341491 1
  74 -4.389646 1
  76 -4.477100 1
  78 -4.599546 1
  81 -4.663953 1
  83 -4.675242 1
  88 -4.780327 1
  91 -4.812840 1
  95 -4.897583 1
 100 -4.945515 1
 101 -4.948752 1
 102 -5.015478 1
 103 -5.016768 1
 107 -5.065812 1
 113 -5.161037 1
 115 -5.174107 1
 118 -5.215965 1
 121 -5.226760 1
 122 -5.251520 1
 126 -5.359528 1
 129 -5.370954 1
 132 -5.387779 1
 133 -5.420760 1
 138 -5.480806 1
 141 -5.516114 1
 144 -5.546692 1
 147 -5.579497 1
 151 -5.596194 1
 153 -5.648501 1
 157 -5.690630 1
 160 -5.701128 1
 162 -5.719834 1
 164 -5.744957 1
 166 -5.764076 1
 170 -5.841652 1
 173 -5.844089 1
 174 -5.869729 1
 179 -5.953510 1
   3 -0.833350 2
   5 -1.118203 2
   8 -1.457819 2
  11 -2.053821 2
  15 -2.276278 2
  16 -2.672333 2
  21 -2.842528 2
  24 -3.040309 2
  26 -3.131517 2
  29 -3.256589 2
  31 -3.374695 2
  35 -3.686675 2
  37 -3.744049 2
  43 -3.808817 2
  44 -3.813488 2
  47 -3.868875 2
  50 -3.950461 2
  52 -3.966691 2
  57 -4.095618 2
  59 -4.109158 2
  63 -4.238475 2
  64 -4.258963 2
  67 -4.295037 2
  71 -4.341491 2
  73 -4.389646 2
  75 -4.421315 2
  80 -4.599546 2
  84 -4.675242 2
  85 -4.732407 2
  87 -4.780327 2
  89 -4.812840 2
  93 -4.897583 2
  96 -4.908110 2
  98 -4.945514 2
 104 -5.016768 2
 108 -5.065812 2
 111 -5.161037 2
 116 -5.174107 2
 117 -5.192183 2
 119 -5.215965 2
 123 -5.251520 2
 125 -5.344940 2
 128 -5.359528 2
 130 -5.387779 2
 135 -5.420760 2
 137 -5.480806 2
 140 -5.491600 2
 142 -5.516114 2
 146 -5.546693 2
 148 -5.579498 2
 150 -5.582936 2
 155 -5.648501 2
 159 -5.690631 2
 163 -5.719834 2
 165 -5.764075 2
 168 -5.820235 2
 172 -5.841652 2
 175 -5.869729 2
 177 -5.871300 2
 178 -5.953510 2
   2 -0.833350 3
   6 -1.175061 3
   9 -1.457819 3
  10 -2.053821 3
  14 -2.227109 3
  18 -2.672333 3
  19 -2.842528 3
  23 -3.040309 3
  27 -3.219189 3
  30 -3.256589 3
  32 -3.473335 3
  33 -3.686675 3
  38 -3.744049 3
  40 -3.774148 3
  42 -3.808817 3
  45 -3.868875 3
  49 -3.950461 3
  53 -3.966691 3
  55 -4.036552 3
  58 -4.095618 3
  61 -4.238475 3
  65 -4.295037 3
  68 -4.311372 3
  69 -4.341491 3
  72 -4.389646 3
  77 -4.529672 3
  79 -4.599546 3
  82 -4.675242 3
  86 -4.780326 3
  90 -4.812840 3
  92 -4.831988 3
  94 -4.897583 3
  97 -4.945011 3
  99 -4.945514 3
 105 -5.016768 3
 106 -5.065812 3
 109 -5.077947 3
 110 -5.152299 3
 112 -5.161037 3
 114 -5.174107 3
 120 -5.215965 3
 124 -5.251521 3
 127 -5.359528 3
 131 -5.387779 3
 134 -5.420760 3
 136 -5.467317 3
 139 -5.480806 3
 143 -5.516114 3
 145 -5.546693 3
 149 -5.579498 3
 152 -5.637324 3
 154 -5.648501 3
 156 -5.689578 3
 158 -5.690630 3
 161 -5.719834 3
 167 -5.764076 3
 169 -5.828877 3
 171 -5.841652 3
 176 -5.869729 3
 180 -5.953510 3


==> data/A4_7.dat <==
   1 -0.017849 1
   4 -0.833350 1
   5 -1.118203 1
   6 -1.175061 1
   9 -1.457819 1
  12 -2.053821 1
  13 -2.166753 1
  14 -2.227109 1
  15 -2.276278 1
  18 -2.672333 1
  21 -2.842528 1
  22 -2.999408 1
  25 -3.040309 1
  26 -3.131517 1
  27 -3.219189 1
  30 -3.256589 1
  31 -3.374695 1
  32 -3.473335 1
  35 -3.686675 1
  36 -3.729176 1
  39 -3.744049 1
  40 -3.774148 1
  43 -3.808817 1
  44 -3.813488 1
  47 -3.868875 1
  50 -3.950461 1
  51 -3.965006 1
  54 -3.966691 1
  55 -4.036553 1
  58 -4.095619 1
  59 -4.109158 1
  60 -4.198305 1
  63 -4.238475 1
  64 -4.258963 1
  66 -4.295037 1
  68 -4.311372 1
  70 -4.341491 1
  74 -4.389646 1
  75 -4.421315 1
  76 -4.477100 1
  77 -4.529672 1
  80 -4.599547 1
  81 -4.663953 1
  84 -4.675242 1
  85 -4.732407 1
  88 -4.780327 1
  91 -4.812842 1
  92 -4.831987 1
  95 -4.897583 1
  96 -4.908113 1
  97 -4.945013 1
 100 -4.945517 1
 101 -4.948753 1
 102 -5.015487 1
 105 -5.016769 1
 108 -5.065812 1
 109 -5.077948 1
 110 -5.152303 1
 113 -5.161037 1
 116 -5.174110 1
 117 -5.192187 1
 120 -5.215966 1
 121 -5.226760 1
 124 -5.251525 1
 125 -5.344941 1
 128 -5.359530 1
 129 -5.370954 1
 132 -5.387780 1
 134 -5.420760 1
 136 -5.467317 1
 137 -5.480806 1
 140 -5.491605 1
 141 -5.516115 1
 146 -5.546693 1
 149 -5.579506 1
 150 -5.582936 1
 151 -5.596195 1
 152 -5.637326 1
 155 -5.648502 1
 156 -5.689579 1
 159 -5.690634 1
 160 -5.701128 1
 163 -5.719836 1
 164 -5.744957 1
 167 -5.764077 1
 168 -5.820236 1
 169 -5.828877 1
 172 -5.841653 1
 173 -5.844090 1
 176 -5.869731 1
 177 -5.871301 1
 180 -5.953512 1
   2 -0.833350 2
   3 -0.833350 2
   7 -1.457819 2
   8 -1.457819 2
  10 -2.053821 2
  11 -2.053821 2
  16 -2.672333 2
  17 -2.672333 2
  19 -2.842528 2
  20 -2.842528 2
  23 -3.040309 2
  24 -3.040309 2
  28 -3.256589 2
  29 -3.256589 2
  33 -3.686675 2
  34 -3.686675 2
  37 -3.744049 2
  38 -3.744049 2
  41 -3.808817 2
  42 -3.808817 2
  45 -3.868875 2
  46 -3.868875 2
  48 -3.950461 2
  49 -3.950461 2
  52 -3.966691 2
  53 -3.966691 2
  56 -4.095619 2
  57 -4.095619 2
  61 -4.238475 2
  62 -4.238475 2
  65 -4.295037 2
  67 -4.295037 2
  69 -4.341491 2
  71 -4.341491 2
  72 -4.389646 2
  73 -4.389646 2
  78 -4.599547 2
  79 -4.599547 2
  82 -4.675242 2
  83 -4.675242 2
  86 -4.780327 2
  87 -4.780327 2
  89 -4.812841 2
  90 -4.812841 2
  93 -4.897583 2
  94 -4.897583 2
  98 -4.945516 2
  99 -4.945516 2
 103 -5.016769 2
 104 -5.016769 2
 106 -5.065812 2
 107 -5.065812 2
 111 -5.161037 2
 112 -5.161037 2
 114 -5.174109 2
 115 -5.174109 2
 118 -5.215966 2
 119 -5.215966 2
 122 -5.251523 2
 123 -5.251524 2
 126 -5.359529 2
 127 -5.359529 2
 130 -5.387779 2
 131 -5.387779 2
 133 -5.420760 2
 135 -5.420760 2
 138 -5.480806 2
 139 -5.480807 2
 142 -5.516115 2
 143 -5.516115 2
 144 -5.546693 2
 145 -5.546693 2
 147 -5.579503 2
 148 -5.579504 2
 153 -5.648502 2
 154 -5.648502 2
 157 -5.690632 2
 158 -5.690633 2
 161 -5.719835 2
 162 -5.719835 2
 165 -5.764077 2
 166 -5.764077 2
 170 -5.841653 2
 171 -5.841653 2
 174 -5.869730 2
 175 -5.869731 2
 178 -5.953512 2
 179 -5.953512 2


==> data/A4_8.dat <==
   1 -0.007694 1
   7 -2.156596 1
  12 -2.989235 1
  20 -3.718624 1
  27 -3.954580 1
  32 -4.187986 1
  40 -4.466221 1
  43 -4.652992 1
  53 -4.935347 1
  54 -4.989102 1
  63 -5.214253 1
  67 -5.356177 1
  77 -5.581845 1
  82 -5.684612 1
  84 -5.728050 1
  88 -5.819226 1
   3 -1.108048 2
   9 -2.266120 2
  14 -3.121345 2
  17 -3.364433 2
  24 -3.803118 2
  31 -4.097897 2
  34 -4.247898 2
  39 -4.410514 2
  45 -4.718827 2
  50 -4.889659 2
  61 -5.170492 2
  65 -5.330896 2
  71 -5.463917 2
  76 -5.566055 2
  86 -5.788076 2
  91 -5.850684 2
   4 -1.164907 3
   8 -2.216951 3
  15 -3.208955 3
  18 -3.463160 3
  22 -3.763849 3
  29 -4.025016 3
  36 -4.300770 3
  41 -4.518741 3
  48 -4.817115 3
  51 -4.923969 3
  57 -5.060500 3
  58 -5.128816 3
  70 -5.452187 3
  78 -5.619614 3
  81 -5.670266 3
  87 -5.807214 3
   2 -0.823195 4
   5 -1.447664 4
   6 -2.043665 4
  10 -2.662165 4
  11 -2.832359 4
  13 -3.030135 4
  16 -3.246422 4
  19 -3.676468 4
  21 -3.733644 4
  23 -3.798470 4
  25 -3.858580 4
  26 -3.939888 4
  28 -3.955978 4
  30 -4.084337 4
  33 -4.228004 4
  35 -4.284685 4
  37 -4.331029 4
  38 -4.379028 4
  42 -4.588433 4
  44 -4.664461 4
  46 -4.768816 4
  47 -4.797787 4
  49 -4.885749 4
  52 -4.928698 4
  55 -5.000780 4
  56 -5.051461 4
  59 -5.147713 4
  60 -5.156127 4
  62 -5.200756 4
  64 -5.232774 4
  66 -5.344285 4
  68 -5.371124 4
  69 -5.407555 4
  72 -5.465406 4
  73 -5.501264 4
  74 -5.531404 4
  75 -5.553684 4
  79 -5.630924 4
  80 -5.669486 4
  83 -5.700962 4
  85 -5.747377 4
  89 -5.821591 4
  90 -5.850346 4
  92 -5.931421 4
  93 -5.979501 4
  94 -5.999002 4
  95 -6.057274 4
  96 -6.068116 4
  97 -6.117307 4
  98 -6.141123 4
  99 -6.201192 4
 100 -6.224100 4


==> data/A4_SPT_1.dat <==
   1 -0.164022 1
   2 -0.164052 1
   3 -0.814391 1
   4 -0.814409 1
   5 -1.156029 1
   6 -1.156131 1
   7 -1.431779 1
   8 -1.431943 1
   9 -1.807505 1
  10 -1.807821 1
  11 -2.087188 1
  12 -2.087375 1
  13 -2.100058 1
  14 -2.100428 1
  15 -2.219978 1
  16 -2.220042 1
  17 -2.397627 1
  18 -2.397875 1
  19 -2.666100 1
  20 -2.666480 1
  21 -2.844718 1
  22 -2.845125 1
  23 -2.902307 1
  24 -2.902507 1
  25 -3.008729 1
  26 -3.009038 1
  27 -3.041886 1
  28 -3.042147 1
  29 -3.074868 1
  30 -3.075083 1
  31 -3.201460 1
  32 -3.201673 1
  33 -3.271574 1
  34 -3.271947 1
  35 -3.317778 1
  36 -3.317871 1
  37 -3.347359 1
  38 -3.347443 1
  39 -3.499277 1
  40 -3.499425 1
  41 -3.636668 1
  42 -3.637003 1
  43 -3.778603 1
  44 -3.778816 1
  45 -3.825251 1
  46 -3.825365 1
  47 -3.836339 1
  48 -3.836605 1
  49 -3.849271 1
  50 -3.849736 1
  51 -3.886343 1
  52 -3.886434 1
  53 -3.939805 1
  54 -3.940161 1
  55 -4.059933 1
  56 -4.060023 1
  57 -4.080237 1
  58 -4.080564 1
  59 -4.213610 1
  60 -4.213885 1
  61 -4.216556 1
  62 -4.216803 1
  63 -4.273126 1
  64 -4.273880 1
  65 -4.318758 1
  66 -4.319042 1
  67 -4.320694 1
  68 -4.320980 1
  69 -4.377316 1
  70 -4.377422 1
  71 -4.438966 1
  72 -4.439131 1
  73 -4.466929 1
  74 -4.466957 1
  75 -4.474279 1
  76 -4.474659 1
  77 -4.499566 1
  78 -4.500097 1
  79 -4.501515 1
  80 -4.501597 1
  81 -4.536873 1
  82 -4.537181 1
  83 -4.602700 1
  84 -4.602987 1
  85 -4.699713 1
  86 -4.700261 1
  87 -4.737810 1
  88 -4.737957 1
  89 -4.745822 1
  90 -4.746126 1
  91 -4.776221 1
  92 -4.776383 1
  93 -4.818089 1
  94 -4.818717 1
  95 -4.859452 1
  96 -4.859963 1
  97 -4.915824 1
  98 -4.916038 1
  99 -4.973988 1
 100 -4.974135 1
 101 -4.991744 1
 102 -4.991995 1
 103 -5.033604 1
 104 -5.033760 1
 105 -5.055159 1
 106 -5.055546 1
 107 -5.061284 1
 108 -5.061354 1
 109 -5.098662 1
 110 -5.099213 1
 111 -5.122124 1
 112 -5.122320 1
 113 -5.127472 1
 114 -5.127797 1
 115 -5.146213 1
 116 -5.146262 1
 117 -5.170031 1
 118 -5.170281 1
 119 -5.245311 1
 120 -5.245491 1
 121 -5.265936 1
 122 -5.266226 1
 123 -5.315483 1
 124 -5.315889 1
 125 -5.318473 1
 126 -5.318667 1
 127 -5.318938 1
 128 -5.319255 1
 129 -5.375628 1
 130 -5.375814 1
 131 -5.418861 1
 132 -5.419264 1
 133 -5.452861 1
 134 -5.452950 1
 135 -5.512520 1
 136 -5.512694 1
 137 -5.515400 1
 138 -5.515537 1
 139 -5.526215 1
 140 -5.526476 1
 141 -5.541090 1
 142 -5.541375 1
 143 -5.575392 1
 144 -5.575925 1
 145 -5.580370 1
 146 -5.580758 1
 147 -5.630299 1
 148 -5.630657 1
 149 -5.693203 1
 150 -5.693504 1
 151 -5.711928 1
 152 -5.712189 1
 153 -5.723104 1
 154 -5.723559 1
 155 -5.740990 1
 156 -5.741979 1
 157 -5.768447 1
 158 -5.768744 1
 159 -5.774255 1
 160 -5.774382 1
 161 -5.796177 1
 162 -5.796395 1
 163 -5.858782 1
 164 -5.858931 1
 165 -5.886224 1
 166 -5.886702 1
 167 -5.915502 1
 168 -5.915715 1
 169 -5.921074 1
 170 -5.921209 1
 171 -5.936734 1
 172 -5.936788 1
 173 -5.936947 1
 174 -5.937234 1
 175 -5.963373 1
 176 -5.963714 1
 177 -5.985827 1
 178 -5.986005 1
 179 -5.990451 1
 180 -5.990835 1


==> data/A4_SPT_2.dat <==
   2 -0.164055 1
   3 -0.814383 1
   9 -1.807544 1
  11 -2.087225 1
  14 -2.100343 1
  16 -2.220035 1
  20 -2.666362 1
  21 -2.844914 1
  24 -2.902590 1
  27 -3.041779 1
  35 -3.317746 1
  37 -3.347327 1
  39 -3.499317 1
  42 -3.637141 1
  44 -3.778789 1
  46 -3.825359 1
  47 -3.836276 1
  53 -3.939662 1
  56 -4.060058 1
  57 -4.080306 1
  60 -4.213917 1
  63 -4.272834 1
  68 -4.321091 1
  72 -4.439124 1
  74 -4.466957 1
  78 -4.500333 1
  82 -4.537311 1
  83 -4.602592 1
  87 -4.737862 1
  89 -4.745768 1
  94 -4.818572 1
  97 -4.915887 1
 100 -4.974122 1
 103 -5.033541 1
 108 -5.061342 1
 110 -5.099367 1
 112 -5.122392 1
 113 -5.127358 1
 119 -5.245250 1
 122 -5.266243 1
 123 -5.315363 1
 125 -5.318417 1
 130 -5.375864 1
 131 -5.418760 1
 136 -5.512690 1
 138 -5.515609 1
 142 -5.541263 1
 143 -5.575599 1
 145 -5.580325 1
 148 -5.630842 1
 150 -5.693600 1
 155 -5.740676 1
 157 -5.768409 1
 162 -5.796465 1
 166 -5.886897 1
 170 -5.921187 1
 171 -5.936603 1
 172 -5.936837 1
 176 -5.963553 1
 177 -5.985718 1
 180 -5.990658 1
   4 -0.814417 2
   5 -1.156005 2
   8 -1.431966 2
  12 -2.087337 2
  15 -2.219984 2
  17 -2.397523 2
  19 -2.666218 2
  22 -2.844928 2
  26 -3.009065 2
  30 -3.075018 2
  31 -3.201369 2
  34 -3.272078 2
  36 -3.317905 2
  40 -3.499385 2
  43 -3.778628 2
  49 -3.849134 2
  51 -3.886310 2
  54 -3.940301 2
  58 -4.080493 2
  59 -4.213566 2
  62 -4.216809 2
  66 -4.319162 2
  69 -4.377365 2
  71 -4.438969 2
  73 -4.466928 2
  75 -4.474119 2
  79 -4.501518 2
  81 -4.536751 2
  86 -4.700441 2
  88 -4.737880 2
  91 -4.776237 2
  93 -4.818225 2
  95 -4.859303 2
  99 -4.973997 2
 101 -4.991699 2
 104 -5.033822 2
 105 -5.055085 2
 114 -5.127911 2
 116 -5.146265 2
 117 -5.169938 2
 120 -5.245543 2
 124 -5.315993 2
 128 -5.319402 2
 132 -5.419365 2
 133 -5.452821 2
 135 -5.512499 2
 139 -5.526229 2
 141 -5.541187 2
 144 -5.575737 2
 147 -5.630114 2
 151 -5.711824 2
 153 -5.723296 2
 159 -5.774303 2
 161 -5.796114 2
 163 -5.858698 2
 167 -5.915485 2
 169 -5.921085 2
 173 -5.936887 2
 175 -5.963539 2
 179 -5.990610 2
   1 -0.164020 3
   6 -1.156154 3
   7 -1.431755 3
  10 -1.807781 3
  13 -2.100144 3
  18 -2.397977 3
  23 -2.902223 3
  25 -3.008700 3
  28 -3.042254 3
  29 -3.074932 3
  32 -3.201763 3
  33 -3.271440 3
  38 -3.347474 3
  41 -3.636530 3
  45 -3.825257 3
  48 -3.836667 3
  50 -3.849868 3
  52 -3.886468 3
  55 -4.059899 3
  61 -4.216550 3
  64 -4.274179 3
  65 -4.318586 3
  67 -4.320634 3
  70 -4.377373 3
  76 -4.474816 3
  77 -4.499283 3
  80 -4.501635 3
  84 -4.603096 3
  85 -4.699531 3
  90 -4.746200 3
  92 -4.776370 3
  96 -4.860124 3
  98 -4.915971 3
 102 -4.992039 3
 106 -5.055598 3
 107 -5.061320 3
 109 -5.098502 3
 111 -5.122056 3
 115 -5.146205 3
 118 -5.170381 3
 121 -5.265913 3
 126 -5.318539 3
 127 -5.319003 3
 129 -5.375579 3
 134 -5.452990 3
 137 -5.515334 3
 140 -5.526474 3
 146 -5.580802 3
 149 -5.693104 3
 152 -5.712301 3
 154 -5.723357 3
 156 -5.742290 3
 158 -5.768774 3
 160 -5.774331 3
 164 -5.859016 3
 165 -5.886025 3
 168 -5.915728 3
 174 -5.937388 3
 178 -5.986115 3


==> data/A4_SPT_3.dat <==
   4 -0.314604 1
   8 -0.964967 1
  12 -1.306818 1
  13 -1.582058 1
  17 -1.957822 1
  24 -2.237964 1
  28 -2.251061 1
  29 -2.370452 1
  36 -2.548951 1
  37 -2.816595 1
  44 -2.995481 1
  48 -3.053491 1
  49 -3.158847 1
  53 -3.191840 1
  57 -3.225372 1
  64 -3.352706 1
  65 -3.421323 1
  72 -3.468660 1
  73 -3.497744 1
  80 -3.650047 1
  84 -3.788645 1
  85 -3.929083 1
  92 -3.976193 1
  93 -3.986555 1
 100 -4.001362 1
 104 -4.037406 1
 108 -4.091554 1
 112 -4.210941 1
 116 -4.231593 1
 117 -4.364396 1
 121 -4.367410 1
 125 -4.423566 1
 129 -4.469279 1
 136 -4.472601 1
 140 -4.528447 1
 141 -4.590177 1
 145 -4.618979 1
 152 -4.626939 1
 156 -4.652873 1
 160 -4.653118 1
 161 -4.688570 1
 165 -4.753554 1
 169 -4.850804 1
 176 -4.893785 1
 177 -4.897985 1
 184 -4.928935 1
 185 -4.971351 1
 192 -5.015757 1
 193 -5.069398 1
 197 -5.126747 1
 204 -5.146489 1
 208 -5.186630 1
 212 -5.210573 1
 213 -5.214179 1
 220 -5.258179 1
 227 -5.281063 1
 228 -5.281382 1
 229 -5.298680 1
 236 -5.329495 1
 240 -5.401795 1
 244 -5.420317 1
 248 -5.472882 1
 249 -5.473086 1
 250 -5.475324 1
 260 -5.534276 1
 264 -5.577693 1
 265 -5.621362 1
 269 -5.668284 1
 276 -5.673882 1
 280 -5.685985 1
 284 -5.698830 1
 288 -5.736499 1
 289 -5.741424 1
 293 -5.787172 1
 300 -5.855149 1
 304 -5.874113 1
 305 -5.893665 1
 309 -5.914835 1
 313 -5.929340 1
 320 -5.933438 1
 321 -5.959877 1
   3 -0.314535 2
   7 -0.964898 2
  10 -1.306520 2
  16 -1.582482 2
  19 -1.958297 2
  22 -2.237738 2
  25 -2.250665 2
  32 -2.370553 2
  33 -2.548041 2
  40 -2.816882 2
  43 -2.995447 2
  45 -3.052746 2
  51 -3.159626 2
  54 -3.192789 2
  60 -3.225547 2
  63 -3.351919 2
  68 -3.422661 2
  71 -3.468363 2
  74 -3.498035 2
  79 -3.649899 2
  81 -3.787239 2
  87 -3.929415 2
  89 -3.975957 2
  94 -3.987363 2
  98 -3.999923 2
 103 -4.037073 2
 105 -4.090268 2
 109 -4.210592 2
 115 -4.231220 2
 120 -4.365069 2
 123 -4.368071 2
 126 -4.426270 2
 131 -4.470219 2
 134 -4.471750 2
 139 -4.528426 2
 142 -4.590476 2
 148 -4.619045 2
 150 -4.625546 2
 154 -4.651008 2
 159 -4.652994 2
 162 -4.689684 2
 166 -4.754573 2
 172 -4.852785 2
 175 -4.893691 2
 178 -4.899036 2
 183 -4.928912 2
 187 -4.971786 2
 191 -5.014056 2
 194 -5.069520 2
 200 -5.127198 2
 201 -5.145664 2
 205 -5.185986 2
 211 -5.209532 2
 214 -5.214181 2
 217 -5.256095 2
 221 -5.278609 2
 226 -5.280249 2
 232 -5.298929 2
 234 -5.328740 2
 239 -5.401263 2
 243 -5.419644 2
 247 -5.471673 2
 253 -5.475567 2
 256 -5.477041 2
 258 -5.533482 2
 263 -5.576442 2
 268 -5.622562 2
 270 -5.668743 2
 273 -5.672648 2
 278 -5.685733 2
 283 -5.698644 2
 287 -5.736393 2
 290 -5.742048 2
 296 -5.788680 2
 299 -5.854269 2
 301 -5.873021 2
 308 -5.894709 2
 310 -5.918742 2
 314 -5.929893 2
 319 -5.933438 2
 324 -5.960739 2
   1 -0.314535 3
   5 -0.964898 3
  11 -1.306520 3
  14 -1.582482 3
  18 -1.958297 3
  23 -2.237738 3
  27 -2.250665 3
  31 -2.370553 3
  34 -2.548041 3
  39 -2.816882 3
  42 -2.995447 3
  46 -3.052746 3
  50 -3.159626 3
  55 -3.192789 3
  59 -3.225547 3
  61 -3.351919 3
  66 -3.422661 3
  70 -3.468363 3
  75 -3.498035 3
  78 -3.649899 3
  82 -3.787239 3
  88 -3.929415 3
  90 -3.975957 3
  95 -3.987363 3
  97 -3.999923 3
 101 -4.037073 3
 106 -4.090268 3
 110 -4.210592 3
 114 -4.231220 3
 119 -4.365069 3
 122 -4.368071 3
 127 -4.426270 3
 130 -4.470219 3
 133 -4.471750 3
 137 -4.528426 3
 143 -4.590476 3
 147 -4.619045 3
 149 -4.625546 3
 153 -4.651008 3
 158 -4.652994 3
 163 -4.689684 3
 167 -4.754573 3
 171 -4.852785 3
 174 -4.893691 3
 180 -4.899036 3
 181 -4.928912 3
 188 -4.971786 3
 189 -5.014056 3
 195 -5.069520 3
 199 -5.127198 3
 202 -5.145664 3
 206 -5.185986 3
 209 -5.209532 3
 215 -5.214181 3
 218 -5.256095 3
 222 -5.278609 3
 225 -5.280249 3
 231 -5.298929 3
 233 -5.328740 3
 238 -5.401263 3
 242 -5.419644 3
 246 -5.471673 3
 251 -5.475567 3
 255 -5.477041 3
 259 -5.533482 3
 262 -5.576442 3
 266 -5.622562 3
 271 -5.668743 3
 274 -5.672648 3
 277 -5.685733 3
 282 -5.698644 3
 286 -5.736393 3
 291 -5.742048 3
 295 -5.788680 3
 298 -5.854269 3
 303 -5.873021 3
 307 -5.894709 3
 311 -5.918742 3
 315 -5.929893 3
 317 -5.933438 3
 323 -5.960739 3
   2 -0.314535 4
   6 -0.964898 4
   9 -1.306520 4
  15 -1.582482 4
  20 -1.958297 4
  21 -2.237738 4
  26 -2.250665 4
  30 -2.370553 4
  35 -2.548041 4
  38 -2.816882 4
  41 -2.995447 4
  47 -3.052746 4
  52 -3.159626 4
  56 -3.192789 4
  58 -3.225547 4
  62 -3.351919 4
  67 -3.422661 4
  69 -3.468363 4
  76 -3.498035 4
  77 -3.649899 4
  83 -3.787239 4
  86 -3.929415 4
  91 -3.975957 4
  96 -3.987363 4
  99 -3.999923 4
 102 -4.037073 4
 107 -4.090268 4
 111 -4.210592 4
 113 -4.231220 4
 118 -4.365069 4
 124 -4.368071 4
 128 -4.426270 4
 132 -4.470219 4
 135 -4.471750 4
 138 -4.528426 4
 144 -4.590476 4
 146 -4.619045 4
 151 -4.625546 4
 155 -4.651008 4
 157 -4.652994 4
 164 -4.689684 4
 168 -4.754573 4
 170 -4.852785 4
 173 -4.893691 4
 179 -4.899036 4
 182 -4.928912 4
 186 -4.971786 4
 190 -5.014056 4
 196 -5.069520 4
 198 -5.127198 4
 203 -5.145664 4
 207 -5.185986 4
 210 -5.209532 4
 216 -5.214181 4
 219 -5.256095 4
 223 -5.278609 4
 224 -5.280249 4
 230 -5.298929 4
 235 -5.328740 4
 237 -5.401263 4
 241 -5.419644 4
 245 -5.471673 4
 252 -5.475567 4
 254 -5.477041 4
 257 -5.533482 4
 261 -5.576442 4
 267 -5.622562 4
 272 -5.668743 4
 275 -5.672648 4
 279 -5.685733 4
 281 -5.698644 4
 285 -5.736393 4
 292 -5.742048 4
 294 -5.788680 4
 297 -5.854269 4
 302 -5.873021 4
 306 -5.894709 4
 312 -5.918742 4
 316 -5.929893 4
 318 -5.933438 4
 322 -5.960739 4


==> data/A4_SPT_4.dat <==
   1 -0.013522 1
   2 -0.663885 1
   3 -1.005565 1
   4 -1.281345 1
   5 -1.657147 1
   6 -1.936766 1
   7 -1.949726 1
   8 -2.069493 1
   9 -2.247234 1
  10 -2.515772 1
  11 -2.694396 1
  12 -2.751887 1
  13 -2.858349 1
  14 -2.891491 1
  15 -2.924454 1
  16 -3.051035 1
  17 -3.121213 1
  18 -3.167263 1
  19 -3.196857 1
  20 -3.348798 1
  21 -3.486177 1
  22 -3.628150 1
  23 -3.674714 1
  24 -3.685863 1
  25 -3.698850 1
  26 -3.735760 1
  27 -3.789412 1
  28 -3.909332 1
  29 -3.929557 1
  30 -4.062670 1
  31 -4.065680 1
  32 -4.121865 1
  33 -4.167967 1
  34 -4.170051 1
  35 -4.226582 1
  36 -4.288215 1
  37 -4.315419 1
  38 -4.323495 1
  39 -4.348602 1
  40 -4.349733 1
  41 -4.385515 1
  42 -4.451795 1
  43 -4.548354 1
  44 -4.583753 1
  45 -4.594115 1
  46 -4.624557 1
  47 -4.666356 1
  48 -4.707636 1
  49 -4.763765 1
  50 -4.821671 1
  51 -4.840242 1
  52 -4.882543 1
  53 -4.901953 1
  54 -4.908295 1
  55 -4.944583 1
  56 -4.967958 1
  57 -4.975294 1
  58 -4.993975 1
  59 -5.015085 1
  60 -5.092101 1
  61 -5.113697 1
  62 -5.159148 1
  63 -5.160739 1
  64 -5.164972 1
  65 -5.221804 1
  66 -5.263260 1
  67 -5.290264 1
  68 -5.357513 1
  69 -5.358310 1
  70 -5.371477 1
  71 -5.386153 1
  72 -5.419068 1
  73 -5.426035 1
  74 -5.470321 1
  75 -5.533691 1
  76 -5.550717 1
  77 -5.555570 1
  78 -5.576817 1
  79 -5.611678 1
  80 -5.617256 1
  81 -5.640957 1
  82 -5.700038 1
  83 -5.727677 1
  84 -5.754009 1
  85 -5.764982 1
  86 -5.775306 1
  87 -5.779232 1
  88 -5.799568 1
  89 -5.821344 1
  90 -5.828180 1
  91 -5.857170 1
  92 -5.862089 1
  93 -5.882556 1
  94 -5.883379 1
  95 -5.926779 1
  96 -5.929255 1
  97 -5.962242 1
  98 -5.981632 1


==> data/A4_SPT_5.dat <==
   2 -0.314604 1
  10 -1.957822 1
  15 -2.251060 1
  27 -3.053486 1
  31 -3.191822 1
  39 -3.497710 1
  46 -3.788480 1
  51 -3.976021 1
  52 -3.986395 1
  60 -4.210738 1
  72 -4.422031 1
  75 -4.472124 1
  84 -4.651779 1
  89 -4.752680 1
  95 -4.895695 1
 107 -5.066226 1
 115 -5.211530 1
 119 -5.251082 1
 120 -5.274841 1
 128 -5.416596 1
 135 -5.467371 1
 138 -5.526106 1
 147 -5.666613 1
 154 -5.729698 1
 160 -5.842404 1
 166 -5.889291 1
 169 -5.917707 1
   4 -0.964967 2
  14 -2.237963 2
  17 -2.370451 2
  22 -2.816591 2
  26 -2.995471 2
  38 -3.468603 2
  41 -3.649984 2
  49 -3.928984 2
  56 -4.091451 2
  62 -4.231159 2
  66 -4.363609 2
  78 -4.589301 2
  80 -4.617290 2
  86 -4.686670 2
  94 -4.888091 2
 100 -4.968298 2
 109 -5.123871 2
 113 -5.184757 2
 121 -5.278491 2
 127 -5.395893 2
 134 -5.465591 2
 140 -5.569758 2
 146 -5.661179 2
 151 -5.689966 2
 153 -5.725159 2
 156 -5.778405 2
 172 -5.946073 2
   6 -1.306818 3
   8 -1.582058 3
  18 -2.548949 3
  29 -3.158828 3
  32 -3.225364 3
  35 -3.352678 3
  37 -3.421285 3
  54 -4.001097 3
  55 -4.037185 3
  67 -4.366695 3
  74 -4.468609 3
  77 -4.527855 3
  81 -4.626027 3
  83 -4.651266 3
  92 -4.848752 3
  97 -4.926613 3
 103 -5.011633 3
 110 -5.143076 3
 114 -5.206351 3
 123 -5.296345 3
 124 -5.320249 3
 133 -5.465245 3
 141 -5.600564 3
 148 -5.675830 3
 163 -5.859396 3
 164 -5.868560 3
 170 -5.922331 3
   1 -0.075974 4
   3 -0.726338 4
   5 -1.067960 4
   7 -1.343922 4
   9 -1.719736 4
  11 -1.999177 4
  12 -2.012104 4
  13 -2.131991 4
  16 -2.309478 4
  19 -2.578317 4
  20 -2.756877 4
  21 -2.814180 4
  23 -2.921046 4
  24 -2.954211 4
  25 -2.986979 4
  28 -3.113332 4
  30 -3.184065 4
  33 -3.229743 4
  34 -3.259439 4
  36 -3.411278 4
  40 -3.548501 4
  42 -3.690775 4
  43 -3.737251 4
  44 -3.748663 4
  45 -3.761117 4
  47 -3.798317 4
  48 -3.851620 4
  50 -3.971859 4
  53 -3.992275 4
  57 -4.125879 4
  58 -4.128920 4
  59 -4.186173 4
  61 -4.231128 4
  63 -4.232733 4
  64 -4.289383 4
  65 -4.351215 4
  68 -4.379123 4
  69 -4.386199 4
  70 -4.411383 4
  71 -4.413200 4
  73 -4.449616 4
  76 -4.515229 4
  79 -4.612652 4
  82 -4.650449 4
  85 -4.658400 4
  87 -4.688500 4
  88 -4.730686 4
  90 -4.772011 4
  91 -4.828510 4
  93 -4.886252 4
  96 -4.904487 4
  98 -4.945876 4
  99 -4.967482 4
 101 -4.973149 4
 102 -5.011561 4
 104 -5.034633 4
 105 -5.039378 4
 106 -5.058488 4
 108 -5.082897 4
 111 -5.158263 4
 112 -5.178295 4
 116 -5.227184 4
 117 -5.231247 4
 118 -5.232482 4
 122 -5.288821 4
 125 -5.331679 4
 126 -5.368536 4
 129 -5.424272 4
 130 -5.427391 4
 131 -5.439450 4
 132 -5.453338 4
 136 -5.489238 4
 137 -5.494728 4
 139 -5.543003 4
 142 -5.606130 4
 143 -5.624803 4
 144 -5.635740 4
 145 -5.657639 4
 149 -5.681690 4
 150 -5.687162 4
 152 -5.711576 4
 155 -5.772598 4
 157 -5.798925 4
 158 -5.826300 4
 159 -5.834158 4
 161 -5.848979 4
 162 -5.853096 4
 165 -5.878863 4
 167 -5.900161 4
 168 -5.904885 4
 171 -5.933209 4
 173 -5.949177 4
 174 -5.953887 4
 175 -5.954705 4


==> data/A4_SPT_6.dat <==
   2 -0.663885 1
   6 -1.936766 1
   8 -2.069493 1
  10 -2.515772 1
  11 -2.694396 1
  18 -3.167263 1
  20 -3.348798 1
  22 -3.628150 1
  27 -3.789412 1
  29 -3.929557 1
  30 -4.062670 1
  36 -4.288215 1
  37 -4.315419 1
  41 -4.385515 1
  44 -4.583753 1
  47 -4.666356 1
  50 -4.821671 1
  52 -4.882543 1
  57 -4.975294 1
  60 -5.092101 1
  62 -5.159147 1
  66 -5.263260 1
  68 -5.357513 1
  71 -5.386153 1
  72 -5.419068 1
  74 -5.470321 1
  81 -5.640957 1
  85 -5.764982 1
  86 -5.775305 1
  88 -5.799567 1
  90 -5.828179 1
  93 -5.882555 1
  98 -5.981630 1
   3 -1.005565 2
   4 -1.281345 2
   9 -2.247234 2
  13 -2.858349 2
  15 -2.924454 2
  16 -3.051035 2
  17 -3.121213 2
  25 -3.698850 2
  26 -3.735760 2
  31 -4.065680 2
  33 -4.167967 2
  35 -4.226582 2
  38 -4.323495 2
  40 -4.349733 2
  43 -4.548354 2
  46 -4.624557 2
  48 -4.707636 2
  51 -4.840242 2
  53 -4.901953 2
  58 -4.993975 2
  59 -5.015085 2
  63 -5.160738 2
  67 -5.290262 2
  70 -5.371477 2
  76 -5.550716 2
  77 -5.555569 2
  80 -5.617255 2
  82 -5.700038 2
  84 -5.754009 2
  91 -5.857170 2
  94 -5.883378 2
  95 -5.926779 2
   1 -0.013522 3
   5 -1.657147 3
   7 -1.949726 3
  12 -2.751887 3
  14 -2.891491 3
  19 -3.196857 3
  21 -3.486177 3
  23 -3.674714 3
  24 -3.685863 3
  28 -3.909332 3
  32 -4.121865 3
  34 -4.170051 3
  39 -4.348602 3
  42 -4.451795 3
  45 -4.594115 3
  49 -4.763765 3
  54 -4.908294 3
  55 -4.944583 3
  56 -4.967958 3
  61 -5.113697 3
  64 -5.164972 3
  65 -5.221804 3
  69 -5.358309 3
  73 -5.426035 3
  75 -5.533690 3
  78 -5.576816 3
  79 -5.611678 3
  83 -5.727676 3
  87 -5.779232 3
  89 -5.821343 3
  92 -5.862088 3
  96 -5.929254 3
  97 -5.962241 3


==> data/A4_SPT_7.dat <==
   2 -0.164055 1
   4 -0.814417 1
   6 -1.156154 1
   7 -1.431755 1
   9 -1.807544 1
  12 -2.087336 1
  14 -2.100342 1
  15 -2.219985 1
  18 -2.397978 1
  19 -2.666218 1
  22 -2.844931 1
  24 -2.902590 1
  25 -3.008694 1
  27 -3.041779 1
  29 -3.074933 1
  32 -3.201762 1
  33 -3.271430 1
  36 -3.317915 1
  37 -3.347325 1
  40 -3.499384 1
  42 -3.637138 1
  43 -3.778625 1
  46 -3.825361 1
  47 -3.836270 1
  50 -3.849867 1
  52 -3.886475 1
  54 -3.940302 1
  56 -4.060063 1
  58 -4.080491 1
  59 -4.213563 1
  61 -4.216526 1
  63 -4.272826 1
  65 -4.318618 1
  68 -4.321116 1
  70 -4.377377 1
  71 -4.438965 1
  74 -4.466954 1
  76 -4.474818 1
  78 -4.500271 1
  80 -4.501619 1
  81 -4.536754 1
  83 -4.602597 1
  85 -4.699504 1
  88 -4.738040 1
  89 -4.745739 1
  92 -4.776342 1
  93 -4.818231 1
  96 -4.860141 1
  97 -4.915868 1
  99 -4.973991 1
 102 -4.992037 1
 104 -5.033827 1
 106 -5.055585 1
 108 -5.061350 1
 110 -5.099378 1
 112 -5.122388 1
 114 -5.127925 1
 115 -5.146234 1
 118 -5.170372 1
 120 -5.245565 1
 122 -5.266243 1
 124 -5.316040 1
 125 -5.318368 1
 126 -5.318463 1
 130 -5.375898 1
 132 -5.419418 1
 133 -5.452866 1
 135 -5.512481 1
 138 -5.515596 1
 140 -5.526459 1
 141 -5.541163 1
 144 -5.575723 1
 145 -5.580312 1
 147 -5.630186 1
 150 -5.693574 1
 152 -5.712292 1
 153 -5.723277 1
 155 -5.740586 1
 157 -5.768413 1
 159 -5.774299 1
 161 -5.796107 1
 164 -5.858961 1
 166 -5.886884 1
 168 -5.915752 1
 169 -5.921076 1
 171 -5.936604 1
 173 -5.936945 1
 175 -5.963508 1
 177 -5.985849 1
 179 -5.990588 1
   1 -0.164020 2
   3 -0.814383 2
   5 -1.156005 2
   8 -1.431966 2
  10 -1.807781 2
  11 -2.087225 2
  13 -2.100146 2
  16 -2.220034 2
  17 -2.397523 2
  20 -2.666362 2
  21 -2.844911 2
  23 -2.902224 2
  26 -3.009071 2
  28 -3.042254 2
  30 -3.075017 2
  31 -3.201371 2
  34 -3.272088 2
  35 -3.317736 2
  38 -3.347476 2
  39 -3.499317 2
  41 -3.636534 2
  44 -3.778792 2
  45 -3.825255 2
  48 -3.836673 2
  49 -3.849134 2
  51 -3.886303 2
  53 -3.939662 2
  55 -4.059894 2
  57 -4.080307 2
  60 -4.213919 2
  62 -4.216833 2
  64 -4.274186 2
  66 -4.319126 2
  67 -4.320612 2
  69 -4.377361 2
  72 -4.439128 2
  73 -4.466930 2
  75 -4.474117 2
  77 -4.499316 2
  79 -4.501563 2
  82 -4.537309 2
  84 -4.603091 2
  86 -4.700467 2
  87 -4.737688 2
  90 -4.746240 2
  91 -4.776266 2
  94 -4.818565 2
  95 -4.859287 2
  98 -4.915990 2
 100 -4.974128 2
 101 -4.991701 2
 103 -5.033536 2
 105 -5.055093 2
 107 -5.061318 2
 109 -5.098490 2
 111 -5.122059 2
 113 -5.127346 2
 116 -5.146236 2
 117 -5.169947 2
 119 -5.245229 2
 121 -5.265913 2
 123 -5.315295 2
 127 -5.319046 2
 128 -5.319505 2
 129 -5.375546 2
 131 -5.418704 2
 134 -5.452948 2
 136 -5.512701 2
 137 -5.515347 2
 139 -5.526253 2
 142 -5.541287 2
 143 -5.575612 2
 146 -5.580818 2
 148 -5.630769 2
 149 -5.693131 2
 151 -5.711835 2
 154 -5.723371 2
 156 -5.742387 2
 158 -5.768765 2
 160 -5.774339 2
 162 -5.796474 2
 163 -5.858751 2
 165 -5.886040 2
 167 -5.915461 2
 170 -5.921197 2
 172 -5.936752 2
 174 -5.937415 2
 176 -5.963588 2
 178 -5.985983 2
 180 -5.990672 2


==> data/A4_SPT_8.dat <==
   2 -0.164072 1
   9 -1.807289 1
  14 -2.100528 1
  24 -2.902953 1
  27 -3.041290 1
  37 -3.347177 1
  42 -3.637947 1
  46 -3.825489 1
  47 -3.835863 1
  56 -4.060206 1
  63 -4.271499 1
  68 -4.321591 1
  80 -4.501246 1
  83 -4.602147 1
  89 -4.745163 1
  97 -4.915694 1
 107 -5.060997 1
 110 -5.100550 1
 112 -5.124309 1
 121 -5.266064 1
 126 -5.316839 1
 129 -5.375573 1
 138 -5.516080 1
 145 -5.579166 1
 149 -5.691871 1
 155 -5.738759 1
 157 -5.767175 1
   4 -0.814434 2
  12 -2.087431 2
  15 -2.219918 2
  19 -2.666058 2
  22 -2.844938 2
  36 -3.318071 2
  40 -3.499451 2
  43 -3.778452 2
  54 -3.940918 2
  58 -4.080627 2
  59 -4.213076 2
  71 -4.438769 2
  73 -4.466757 2
  81 -4.536138 2
  87 -4.737558 2
  93 -4.817765 2
  99 -4.973338 2
 104 -5.034225 2
 114 -5.127958 2
 119 -5.245361 2
 124 -5.315059 2
 131 -5.419225 2
 135 -5.510646 2
 141 -5.539433 2
 143 -5.574627 2
 147 -5.627872 2
 161 -5.795541 2
   6 -1.156286 3
   7 -1.431526 3
  18 -2.398416 3
  25 -3.008296 3
  29 -3.074832 3
  32 -3.202145 3
  33 -3.270753 3
  50 -3.850564 3
  52 -3.886652 3
  61 -4.216163 3
  65 -4.318077 3
  69 -4.377322 3
  76 -4.475494 3
  78 -4.500733 3
  85 -4.698220 3
  91 -4.776080 3
  96 -4.861101 3
 102 -4.992544 3
 106 -5.055818 3
 115 -5.145812 3
 117 -5.169716 3
 123 -5.314712 3
 133 -5.450032 3
 139 -5.525297 3
 151 -5.708864 3
 153 -5.718028 3
 159 -5.771798 3
   1 -0.164002 4
   3 -0.814366 4
   5 -1.155988 4
   8 -1.431950 4
  10 -1.807764 4
  11 -2.087205 4
  13 -2.100132 4
  16 -2.220019 4
  17 -2.397506 4
  20 -2.666345 4
  21 -2.844905 4
  23 -2.902208 4
  26 -3.009074 4
  28 -3.042239 4
  30 -3.075007 4
  31 -3.201360 4
  34 -3.272093 4
  35 -3.317771 4
  38 -3.347467 4
  39 -3.499306 4
  41 -3.636529 4
  44 -3.778803 4
  45 -3.825279 4
  48 -3.836691 4
  49 -3.849145 4
  51 -3.886345 4
  53 -3.939649 4
  55 -4.059887 4
  57 -4.080304 4
  60 -4.213907 4
  62 -4.216948 4
  64 -4.274201 4
  66 -4.319156 4
  67 -4.320761 4
  70 -4.377411 4
  72 -4.439243 4
  74 -4.467151 4
  75 -4.474227 4
  77 -4.499411 4
  79 -4.501228 4
  82 -4.537644 4
  84 -4.603257 4
  86 -4.700680 4
  88 -4.738477 4
  90 -4.746428 4
  92 -4.776528 4
  94 -4.818714 4
  95 -4.860039 4
  98 -4.916538 4
 100 -4.974280 4
 101 -4.992515 4
 103 -5.033904 4
 105 -5.055510 4
 108 -5.061177 4
 109 -5.099589 4
 111 -5.122661 4
 113 -5.127406 4
 116 -5.146516 4
 118 -5.170925 4
 120 -5.246292 4
 122 -5.266323 4
 125 -5.315212 4
 127 -5.319275 4
 128 -5.320510 4
 130 -5.376849 4
 132 -5.419707 4
 134 -5.456564 4
 136 -5.512300 4
 137 -5.515420 4
 140 -5.527478 4
 142 -5.541366 4
 144 -5.577266 4
 146 -5.582756 4
 148 -5.631031 4
 150 -5.694158 4
 152 -5.712831 4
 154 -5.723769 4
 156 -5.745667 4
 158 -5.769718 4
 160 -5.775190 4
 162 -5.799604 4
 163 -5.860626 4
 164 -5.886953 4
 165 -5.914328 4
 166 -5.922186 4
 167 -5.937007 4
 168 -5.941124 4
 169 -5.966891 4
 170 -5.988189 4
 171 -5.992913 4
 172 -6.021237 4
 173 -6.037206 4
 174 -6.041915 4
 175 -6.042733 4


==> data/D2_1.dat <==
   1 -0.007220 1
   2 -0.896610 1
   3 -0.896610 1
   4 -1.736491 1
   5 -1.926048 1
   6 -2.504286 1
   7 -2.573992 1
   8 -2.573992 1
   9 -2.871992 1
  10 -2.871992 1
  11 -2.999270 1
  12 -3.495440 1
  13 -3.563316 1
  14 -3.642581 1
  15 -3.642581 1
  16 -3.704837 1
  17 -3.756836 1
  18 -4.282549 1
  19 -4.282549 1
  20 -4.409476 1
  21 -4.474416 1
  22 -4.474416 1
  23 -4.593226 1
  24 -4.593226 1
  25 -4.754153 1
  26 -4.815077 1
  27 -4.815077 1
  28 -4.995947 1
  29 -5.066300 1
  30 -5.161533 1
  31 -5.216839 1
  32 -5.264996 1
  33 -5.294001 1
  34 -5.411238 1
  35 -5.426914 1
  36 -5.426914 1
  37 -5.568191 1
  38 -5.626723 1
  39 -5.626723 1
  40 -5.627441 1
  41 -5.679564 1
  42 -5.681781 1
  43 -5.757885 1
  44 -5.867609 1
  45 -5.959030 1
  46 -5.982760 1
  47 -5.982760 1


==> data/D2_2.dat <==
   3 -0.245787 1
   6 -1.135168 1
   7 -1.135173 1
  10 -1.975040 1
  15 -2.164615 1
  18 -2.742847 1
  19 -2.812552 1
  23 -2.812557 1
  26 -3.110554 1
  28 -3.110560 1
  31 -3.237833 1
  36 -3.734019 1
  37 -3.801975 1
  40 -3.881170 1
  44 -3.881171 1
  46 -3.943534 1
  49 -3.995428 1
  52 -4.521797 1
  57 -4.521802 1
  59 -4.648173 1
  62 -4.713764 1
  64 -4.713766 1
  67 -4.833727 1
  72 -4.833734 1
  74 -4.993020 1
  78 -5.054798 1
  79 -5.054803 1
  84 -5.238015 1
  85 -5.304944 1
  88 -5.403000 1
  92 -5.455545 1
  96 -5.504082 1
  99 -5.537187 1
 100 -5.651160 1
 103 -5.669506 1
 108 -5.669506 1
 109 -5.811793 1
 114 -5.868345 1
 117 -5.871721 1
 118 -5.871722 1
 122 -5.921161 1
 126 -5.921329 1
   1 -0.245777 2
   5 -1.135168 2
   8 -1.135173 2
  12 -1.975058 2
  13 -2.164605 2
  16 -2.742847 2
  20 -2.812552 2
  24 -2.812557 2
  25 -3.110554 2
  29 -3.110560 2
  32 -3.237833 2
  34 -3.734015 2
  38 -3.801978 2
  41 -3.881170 2
  45 -3.881171 2
  48 -3.943542 2
  51 -3.995431 2
  53 -4.521797 2
  56 -4.521802 2
  58 -4.648173 2
  61 -4.713764 2
  66 -4.713766 2
  69 -4.833727 2
  70 -4.833734 2
  75 -4.993020 2
  77 -5.054798 2
  80 -5.054803 2
  82 -5.238007 2
  86 -5.304944 2
  90 -5.403005 2
  91 -5.455545 2
  95 -5.504075 2
  97 -5.537185 2
 102 -5.651170 2
 105 -5.669506 2
 106 -5.669506 2
 110 -5.811794 2
 113 -5.868343 2
 115 -5.871721 2
 120 -5.871722 2
 121 -5.921160 2
 125 -5.921329 2
   2 -0.245778 3
   4 -1.135168 3
   9 -1.135173 3
  11 -1.975057 3
  14 -2.164606 3
  17 -2.742847 3
  21 -2.812552 3
  22 -2.812557 3
  27 -3.110554 3
  30 -3.110560 3
  33 -3.237833 3
  35 -3.734016 3
  39 -3.801979 3
  42 -3.881170 3
  43 -3.881171 3
  47 -3.943541 3
  50 -3.995429 3
  54 -4.521797 3
  55 -4.521802 3
  60 -4.648173 3
  63 -4.713764 3
  65 -4.713766 3
  68 -4.833727 3
  71 -4.833734 3
  73 -4.993020 3
  76 -5.054798 3
  81 -5.054803 3
  83 -5.238012 3
  87 -5.304944 3
  89 -5.403002 3
  93 -5.455545 3
  94 -5.504074 3
  98 -5.537187 3
 101 -5.651169 3
 104 -5.669506 3
 107 -5.669506 3
 111 -5.811796 3
 112 -5.868337 3
 116 -5.871721 3
 119 -5.871722 3
 123 -5.921162 3
 124 -5.921329 3


==> data/D2_3.dat <==
   1 -0.007220 1
   4 -1.736491 1
   5 -1.926048 1
  12 -3.495440 1
  13 -3.563316 1
  16 -3.704837 1
  17 -3.756836 1
  28 -4.995947 1
  30 -5.161533 1
  32 -5.264996 1
  33 -5.294001 1
  34 -5.411238 1
  37 -5.568191 1
  40 -5.627441 1
  41 -5.679564 1
  43 -5.757885 1
  44 -5.867609 1
   6 -2.504286 2
  11 -2.999270 2
  20 -4.409476 2
  25 -4.754153 2
  29 -5.066300 2
  31 -5.216839 2
  42 -5.681781 2
  45 -5.959030 2
   2 -0.896610 3
   8 -2.573992 3
  10 -2.871992 3
  15 -3.642581 3
  19 -4.282549 3
  22 -4.474416 3
  23 -4.593226 3
  27 -4.815077 3
  35 -5.426914 3
  38 -5.626723 3
  47 -5.982760 3
   3 -0.896610 4
   7 -2.573992 4
   9 -2.871992 4
  14 -3.642581 4
  18 -4.282549 4
  21 -4.474416 4
  24 -4.593226 4
  26 -4.815077 4
  36 -5.426914 4
  39 -5.626723 4
  46 -5.982760 4


==> data/D2_4.dat <==
   1 -0.007220 1
   2 -0.896610 1
   3 -0.896610 1
   4 -1.736491 1
   5 -1.926048 1
   6 -2.504286 1
   7 -2.573992 1
   8 -2.573992 1
   9 -2.871992 1
  10 -2.871992 1
  11 -2.999270 1
  12 -3.495440 1
  13 -3.563316 1
  14 -3.642581 1
  15 -3.642581 1
  16 -3.704837 1
  17 -3.756836 1
  18 -4.282549 1
  19 -4.282549 1
  20 -4.409476 1
  21 -4.474416 1
  22 -4.474416 1
  23 -4.593226 1
  24 -4.593226 1
  25 -4.754153 1
  26 -4.815077 1
  27 -4.815077 1
  28 -4.995947 1
  29 -5.066300 1
  30 -5.161533 1
  31 -5.216839 1
  32 -5.264996 1
  33 -5.294001 1
  34 -5.411238 1
  35 -5.426914 1
  36 -5.426914 1
  37 -5.568191 1
  38 -5.626723 1
  39 -5.626723 1
  40 -5.627441 1
  41 -5.679564 1
  42 -5.681781 1
  43 -5.757885 1
  44 -5.867609 1
  45 -5.959030 1
  46 -5.982760 1
  47 -5.982760 1


==> data/D2_5.dat <==
   3 -0.245787 1
   6 -1.975040 1
  11 -2.164615 1
  22 -3.734004 1
  23 -3.801939 1
  26 -3.943482 1
  29 -3.995400 1
  46 -5.236548 1
  47 -5.401971 1
  54 -5.503757 1
  57 -5.532746 1
  60 -5.650581 1
  64 -5.807753 1
  69 -5.867203 1
  71 -5.919826 1
   1 -0.245777 2
   8 -1.975058 2
   9 -2.164605 2
  20 -3.734000 2
  24 -3.801943 2
  28 -3.943489 2
  31 -3.995403 2
  44 -5.236541 2
  49 -5.401977 2
  53 -5.503750 2
  55 -5.532743 2
  62 -5.650591 2
  65 -5.807754 2
  68 -5.867200 2
  70 -5.919824 2
   2 -0.245778 3
   7 -1.975057 3
  10 -2.164605 3
  21 -3.734002 3
  25 -3.801943 3
  27 -3.943488 3
  30 -3.995401 3
  45 -5.236546 3
  48 -5.401973 3
  52 -5.503748 3
  56 -5.532745 3
  61 -5.650590 3
  66 -5.807756 3
  67 -5.867195 3
  72 -5.919827 3
   4 -0.896607 4
   5 -0.896612 4
  12 -2.504286 4
  13 -2.573990 4
  14 -2.573995 4
  15 -2.871989 4
  16 -2.871996 4
  17 -2.999272 4
  18 -3.642582 4
  19 -3.642582 4
  32 -4.282585 4
  33 -4.282590 4
  34 -4.409574 4
  35 -4.474448 4
  36 -4.474450 4
  37 -4.593376 4
  38 -4.593382 4
  39 -4.754382 4
  40 -4.815197 4
  41 -4.815201 4
  42 -5.066327 4
  43 -5.216870 4
  50 -5.426989 4
  51 -5.426990 4
  58 -5.626879 4
  59 -5.626880 4
  63 -5.682351 4
  73 -5.959509 4
  74 -5.984973 4
  75 -5.984979 4


==> data/D2_6.dat <==
   3 -0.245787 1
   4 -1.135168 1
   9 -1.135173 1
  10 -1.975040 1
  15 -2.164615 1
  17 -2.742847 1
  19 -2.812552 1
  24 -2.812557 1
  25 -3.110554 1
  30 -3.110560 1
  33 -3.237833 1
  36 -3.734019 1
  37 -3.801975 1
  42 -3.881170 1
  43 -3.881171 1
  46 -3.943534 1
  49 -3.995428 1
  54 -4.521797 1
  56 -4.521802 1
  58 -4.648173 1
  63 -4.713764 1
  65 -4.713766 1
  68 -4.833727 1
  71 -4.833734 1
  75 -4.993020 1
  77 -5.054798 1
  80 -5.054803 1
  84 -5.238015 1
  87 -5.304944 1
  88 -5.403000 1
  91 -5.455545 1
  96 -5.504082 1
  99 -5.537187 1
 100 -5.651160 1
 104 -5.669506 1
 108 -5.669506 1
 109 -5.811793 1
 114 -5.868345 1
 115 -5.871721 1
 118 -5.871722 1
 122 -5.921161 1
 126 -5.921329 1
   1 -0.245777 2
   5 -1.135168 2
   8 -1.135173 2
  12 -1.975058 2
  13 -2.164605 2
  18 -2.742847 2
  21 -2.812552 2
  22 -2.812557 2
  26 -3.110554 2
  28 -3.110560 2
  31 -3.237833 2
  34 -3.734015 2
  38 -3.801978 2
  41 -3.881170 2
  44 -3.881171 2
  48 -3.943542 2
  51 -3.995431 2
  53 -4.521797 2
  55 -4.521802 2
  60 -4.648173 2
  62 -4.713764 2
  64 -4.713766 2
  67 -4.833727 2
  72 -4.833734 2
  73 -4.993020 2
  78 -5.054798 2
  81 -5.054803 2
  82 -5.238007 2
  86 -5.304944 2
  90 -5.403005 2
  92 -5.455545 2
  95 -5.504075 2
  97 -5.537185 2
 102 -5.651170 2
 103 -5.669506 2
 106 -5.669506 2
 110 -5.811794 2
 113 -5.868343 2
 117 -5.871721 2
 119 -5.871722 2
 121 -5.921160 2
 124 -5.921329 2
   2 -0.245778 3
   6 -1.135168 3
   7 -1.135173 3
  11 -1.975057 3
  14 -2.164606 3
  16 -2.742847 3
  20 -2.812552 3
  23 -2.812557 3
  27 -3.110554 3
  29 -3.110560 3
  32 -3.237833 3
  35 -3.734016 3
  39 -3.801979 3
  40 -3.881170 3
  45 -3.881171 3
  47 -3.943541 3
  50 -3.995429 3
  52 -4.521797 3
  57 -4.521802 3
  59 -4.648173 3
  61 -4.713764 3
  66 -4.713766 3
  69 -4.833727 3
  70 -4.833734 3
  74 -4.993020 3
  76 -5.054798 3
  79 -5.054803 3
  83 -5.238012 3
  85 -5.304944 3
  89 -5.403002 3
  93 -5.455545 3
  94 -5.504074 3
  98 -5.537187 3
 101 -5.651169 3
 105 -5.669506 3
 107 -5.669506 3
 111 -5.811796 3
 112 -5.868337 3
 116 -5.871721 3
 120 -5.871722 3
 123 -5.921162 3
 125 -5.921329 3


==> data/D2_7.dat <==
   1 -0.007220 1
   2 -0.896610 1
   4 -1.736491 1
   5 -1.926048 1
   7 -2.573992 1
   9 -2.871992 1
  12 -3.495440 1
  13 -3.563316 1
  14 -3.642581 1
  16 -3.704837 1
  17 -3.756836 1
  19 -4.282549 1
  22 -4.474416 1
  24 -4.593226 1
  26 -4.815077 1
  28 -4.995947 1
  30 -5.161533 1
  32 -5.264996 1
  33 -5.294001 1
  34 -5.411238 1
  35 -5.426914 1
  37 -5.568191 1
  39 -5.626723 1
  40 -5.627441 1
  41 -5.679564 1
  43 -5.757885 1
  44 -5.867609 1
  47 -5.982760 1
   3 -0.896610 2
   6 -2.504286 2
   8 -2.573992 2
  10 -2.871992 2
  11 -2.999270 2
  15 -3.642581 2
  18 -4.282549 2
  20 -4.409476 2
  21 -4.474416 2
  23 -4.593226 2
  25 -4.754153 2
  27 -4.815077 2
  29 -5.066300 2
  31 -5.216839 2
  36 -5.426914 2
  38 -5.626723 2
  42 -5.681781 2
  45 -5.959030 2
  46 -5.982760 2


==> data/D2_8.dat <==
   3 -0.241071 1
   6 -1.970324 1
  11 -2.159899 1
  20 -3.729289 1
  21 -3.797223 1
  26 -3.938766 1
  29 -3.990684 1
  44 -5.231833 1
  46 -5.397255 1
  52 -5.499041 1
  55 -5.528030 1
  56 -5.645865 1
  61 -5.803038 1
  68 -5.862487 1
  70 -5.915110 1
   1 -0.241061 2
   8 -1.970342 2
   9 -2.159889 2
  18 -3.729285 2
  22 -3.797227 2
  28 -3.938773 2
  31 -3.990688 2
  42 -5.231825 2
  48 -5.397261 2
  51 -5.499034 2
  53 -5.528027 2
  58 -5.645875 2
  62 -5.803038 2
  67 -5.862484 2
  69 -5.915108 2
   2 -0.241062 3
   7 -1.970341 3
  10 -2.159890 3
  19 -3.729286 3
  23 -3.797227 3
  27 -3.938772 3
  30 -3.990685 3
  43 -5.231830 3
  47 -5.397257 3
  50 -5.499033 3
  54 -5.528029 3
  57 -5.645874 3
  63 -5.803040 3
  66 -5.862479 3
  71 -5.915111 3
   4 -1.130452 4
   5 -1.130457 4
  12 -2.738131 4
  13 -2.807834 4
  14 -2.807840 4
  15 -3.105834 4
  16 -3.105841 4
  17 -3.233116 4
  24 -3.876426 4
  25 -3.876426 4
  32 -4.516430 4
  33 -4.516435 4
  34 -4.643419 4
  35 -4.708293 4
  36 -4.708295 4
  37 -4.827220 4
  38 -4.827227 4
  39 -4.988227 4
  40 -5.049041 4
  41 -5.049045 4
  45 -5.300171 4
  49 -5.450715 4
  59 -5.660834 4
  60 -5.660834 4
  64 -5.860724 4
  65 -5.860725 4
  72 -5.916196 4
  73 -6.193353 4
  74 -6.218818 4
  75 -6.218824 4


==> data/param_A4.dat <==
3 324 108 84 324 37 108 164
4 2209 737 559 2209 235 737 1109
5 9025 3009 2263 9025 974 3009 4517
6 32400 10800 8112 32400 3472 10800 16208


==> data/param_A4_SPT.dat <==
3 400 194 400 169 178 75 200
4 2916 972 1936 784 891 262 1458
5 9604 3202 8100 3025 3410 1009 4802
6 32400 10802 26244 9604 11023 3202 16200


==> data/param_D2.dat <==
3 100 192 28 100 76 192 52
4 289 675 85 289 208 675 145
5 729 1728 193 729 547 1728 369
6 2209 5292 595 2209 1575 5292 1145

